Towards an Efficient Simulation Approach for Transmission Systems with ICT Infrastructures

With the transition towards a smart grid, Information and Communications Technology (ICT) infrastructures play a growing role in the operation of transmission systems. Cyber-physical systems are usually studied using co-simulation. The latter allows to leverage existing simulators and models for both power systems and communication networks. A major drawback of co-simulation is however the computation time. Indeed, simulators have to be frequently paused in order to stay synchronised and to exchange information. This is especially true for large systems for which lots of interactions between the two domains occur. We thus propose a self-consistent simulation approach as an alternative to co-simulation. We compare the two approaches on the IEEE 39-bus test system equipped with an all-PMU state estimator. We show that our approach can reach the same accuracy as co-simulation, while using drastically less computer resources.

==> Congestion.txt <==
Timestamp	2	6	21	27
1	34.0145	54.3465	32.728	39.3145
1.033	34.0147	54.3466	32.7281	39.3147
1.067	34.0144	54.3469	32.7279	39.3144
1.1	34.0143	54.3461	32.7279	39.3143
1.133	34.0143	54.3465	38.0278	39.3143
1.167	37.4827	54.3466	32.7278	61.1201
1.2	34.0143	54.3465	32.7275	61.1203
1.233	34.0145	54.3464	32.7278	52.3331
1.267	34.0143	54.3466	38.0278	45.4932
1.3	37.4929	54.3464	32.728	61.1202
1.333	34.0144	54.3463	32.7278	61.1202
1.367	34.0144	54.3467	32.7279	52.3235
1.4	34.0144	54.3468	32.7276	61.1203
1.433	34.014	54.4523	32.7278	61.1203
1.467	34.0145	54.3465	32.7277	61.1203
1.5	34.0144	54.3464	32.7277	51.4935
1.533	34.0145	54.3469	32.728	44.6635
1.567	34.0147	54.3465	32.7278	39.3147
1.6	34.0145	54.3466	32.7278	39.3145
1.633	34.0145	54.3463	32.7279	39.3145
1.667	34.0142	54.3463	32.7278	39.3142
1.7	34.0144	54.3466	32.7277	39.3144
1.733	34.0143	54.3464	32.7278	39.3143
1.767	34.0145	54.3468	32.7278	39.3145
1.8	34.014	54.3463	32.7281	39.314


==> Monitoring.txt <==
Time    2	6	21	27	2Cosim	6Cosim	21Cosim	27Cosim
5.7	0.0325866	0.0480928	0.026368	0.0403288	0.0325868	0.048093	0.0263682	0.040329
5.733	0.0325867	0.0480925	0.026368	0.0403288	0.0325869	0.0480927	0.0263682	0.040329
5.767	0.0325869	0.0480925	0.0263678	0.0403291	0.0325866	0.0480923	0.0263676	0.0403289
5.8	0.0325869	0.0480929	0.0263677	0.0403289	0.0325867	0.0480927	0.0263675	0.0403287
5.833	0.0325869	0.0480927	0.0263679	0.0403286	0.0325867	0.0480926	0.0263677	0.0403285
5.867	0.0325866	0.0480927	0.0263676	0.0403287	0.0325865	0.0480925	0.0263675	0.0403286
5.9	0.0325867	0.0480927	0.0263678	0.0403289	0.0325866	0.0480926	0.0263677	0.0403288
5.933	0.0325866	0.0480925	0.0263678	0.0403289	0.0325865	0.0480924	0.0263678	0.0403289
5.967	0.0325872	0.0480922	0.0263675	0.0630742	0.0325872	0.0480922	0.0263675	0.0630742
6	0.0339843	0.0480925	0.0263678	0.0786524	0.0339842	0.0480925	0.0263678	0.0786524
6.033	0.0325866	0.0495525	0.0263678	0.0789138	0.0325867	0.0495625	0.0263679	0.0789138
6.067	0.0325868	0.0498238	0.0263677	0.0761941	0.0325868	0.0498138	0.0263678	0.0761942
6.1	0.0325868	0.0480926	0.0263677	0.0757941	0.0325869	0.0480927	0.0263678	0.0757942
6.133	0.0325866	0.0480926	0.0263681	0.075794	0.0325868	0.0480928	0.0263682	0.0757941
6.167	0.0325864	0.0480922	0.0263679	0.0757941	0.0325866	0.0480924	0.026368	0.0757942
6.2	0.0325869	0.0480926	0.0263678	0.0757938	0.0325871	0.0480928	0.026368	0.075794
6.233	0.0325869	0.0480927	0.0263677	0.0757943	0.0325872	0.0480929	0.026368	0.0757945
6.267	0.0325866	0.0480924	0.0263681	0.0757939	0.0325863	0.0480921	0.0263678	0.0757937
6.3	0.0325865	0.0480925	0.0263679	0.075794	0.0325863	0.0480923	0.0263677	0.0757938


==> frequency.txt <==
time	frequency
0	1
1E-06	1
2E-06	1
4E-06	1
8E-06	1
1.6E-05	1
3.2E-05	1
6.4E-05	1
0.000128	1
0.000256	1
0.000512	1
0.001024	1
0.002048	1
0.004096	1
0.008192	1
0.016384	1
0.024576	1
0.032768	1
0.04096	1
0.049152	1
0.065536	1
0.078202	1
0.090868	1
0.103533	1
0.128865	0.999999
0.154196	0.999999
0.179528	0.999999
0.204859	0.999998
0.229408	0.999998
0.229408	0.999998
0.229409	0.999998
0.22941	0.999998
0.229412	0.999998
0.229416	0.999998
0.229424	0.999998
0.22944	0.999998
0.229472	0.999998
0.229536	0.999998
0.229664	0.999998
0.22992	0.999997
0.230432	0.999997
0.231456	0.999997
0.233504	0.999997
0.2376	0.999997
0.245792	0.999997
0.262176	0.999997
0.294944	0.999996
0.327712	0.999994
0.393248	0.999992
0.458784	0.999989
0.589856	0.999983
0.720928	0.999976
0.852	0.999969
0.983072	0.999962
1	0.999961
1	0.999961
1.000001	0.999961
1.000002	0.999961
1.000004	0.999961
1.000008	0.999961
1.000016	0.999961
1.000032	0.999961
1.000048	0.999961
1.000064	0.99996
1.00008	0.99996
1.000096	0.99996
1.000112	0.99996
1.000128	0.99996
1.000144	0.99996
1.00016	0.99996
1.000176	0.999959
1.000192	0.999959
1.000208	0.999959
1.000224	0.999959
1.000256	0.999959
1.000285	0.999958
1.000313	0.999958
1.000342	0.999958
1.000371	0.999958
1.0004	0.999957
1.000429	0.999957
1.000486	0.999957
1.000544	0.999956
1.000601	0.999956
1.000659	0.999955
1.000717	0.999955
1.000832	0.999954
1.000889	0.999953
1.000889	0.999953
1.00089	0.999953
1.000891	0.999953
1.000893	0.999953
1.000897	0.999953
1.000905	0.999953
1.000921	0.999953
1.000953	0.999953
1.001017	0.999952
1.001145	0.999951
1.001401	0.999949
1.001913	0.999944
1.002937	0.999935
1.003961	0.999927
1.004985	0.999918
1.006009	0.999909
1.008057	0.999892
1.010105	0.999875
1.012153	0.999858
1.014201	0.999841
1.016249	0.999824
1.018297	0.999807
1.020345	0.99979
1.022393	0.999774
1.023295	0.999766
1.023295	0.999766
1.023296	0.999766
1.023297	0.999766
1.023299	0.999766
1.023303	0.999766
1.023311	0.999766
1.023327	0.999766
1.023359	0.999766
1.023423	0.999765
1.023551	0.999764
1.023807	0.999762
1.024319	0.999758
1.025343	0.99975
1.027391	0.999733
1.029439	0.999716
1.033535	0.999683
1.037204	0.999654
1.040873	0.999625
1.044542	0.999595
1.048211	0.999566
1.05188	0.999537
1.054302	0.999518
1.054302	0.999518
1.054303	0.999518
1.054304	0.999518
1.054306	0.999518
1.05431	0.999518
1.054318	0.999518
1.054334	0.999518
1.054366	0.999518
1.05443	0.999517
1.054558	0.999516
1.054814	0.999514
1.055326	0.99951
1.05635	0.999502
1.058398	0.999486
1.062494	0.999454
1.06659	0.999422
1.070686	0.99939
1.074782	0.999358
1.078878	0.999326
1.082974	0.999294
1.085695	0.999273
1.085695	0.999273
1.085696	0.999273
1.085697	0.999273
1.085699	0.999273
1.085703	0.999273
1.085711	0.999273
1.085727	0.999272
1.085759	0.999272
1.085823	0.999272
1.085951	0.999271
1.086207	0.999269
1.086719	0.999265
1.087743	0.999257
1.089791	0.999241
1.093887	0.999209
1.102079	0.999146
1.110271	0.999082
1.118463	0.999019
1.126655	0.998955
1.131362	0.998918
1.131362	0.998918
1.131363	0.998918
1.131364	0.998918
1.131366	0.998918
1.13137	0.998918
1.131378	0.998918
1.131394	0.998918
1.131426	0.998918
1.13149	0.998918
1.131618	0.998917
1.131874	0.998915
1.132386	0.998911
1.13341	0.998903
1.135458	0.998887
1.139554	0.998855
1.147746	0.998791
1.155938	0.998728
1.16413	0.998664
1.172322	0.9986
1.180514	0.998536
1.188706	0.998472
1.196898	0.998408
1.20509	0.998344
1.213282	0.99828
1.221474	0.998215
1.229666	0.998151
1.237858	0.998086
1.24605	0.998022
1.254242	0.997957
1.262434	0.997892
1.270626	0.997827
1.28701	0.997697
1.303394	0.997566
1.319778	0.997434
1.336162	0.997302
1.352546	0.997169
1.36893	0.997035
1.385314	0.9969
1.418082	0.996626
1.45085	0.996347
1.483618	0.996063
1.516386	0.995772
1.549154	0.995475
1.578645	0.995202
1.583385	0.995157
1.583385	0.995157
1.583386	0.995157
1.583387	0.995157
1.583389	0.995157
1.583393	0.995157
1.583401	0.995157
1.583417	0.995157
1.583449	0.995157
1.583513	0.995156
1.583641	0.995155
1.583897	0.995152
1.584409	0.995148
1.585433	0.995138
1.587481	0.995119
1.591577	0.99508
1.599769	0.995003
1.616153	0.994847
1.648921	0.994531
1.681689	0.994211
1.714457	0.993888
1.747225	0.993562
1.768326	0.993351
1.768326	0.993351
1.768327	0.993351
1.768328	0.993351
1.76833	0.993351
1.768334	0.993351
1.768342	0.993351
1.768358	0.99335
1.76839	0.99335
1.768454	0.99335
1.768582	0.993348
1.768838	0.993346
1.76935	0.993341
1.770374	0.99333
1.772422	0.99331
1.776518	0.993269
1.78471	0.993187
1.792902	0.993104
1.801094	0.993022
1.817478	0.992858
1.833862	0.992694
1.86663	0.992367
1.899398	0.992042
1.932166	0.991719
1.964934	0.9914
1.997702	0.991084
2.03047	0.990772
2.063238	0.990464
2.096006	0.990161
2.128774	0.989863
2.161542	0.989569
2.166548	0.989525
2.166548	0.989525
2.166549	0.989525
2.16655	0.989525
2.166552	0.989525
2.166556	0.989525
2.166564	0.989525
2.16658	0.989525
2.166612	0.989524
2.166676	0.989524
2.166804	0.989523
2.16706	0.98952
2.167572	0.989516
2.168596	0.989507
2.170644	0.989489
2.17474	0.989453
2.182932	0.98938
2.191124	0.989309
2.199316	0.989237
2.2157	0.989095
2.232084	0.988953
2.264852	0.988673
2.29762	0.988396
2.330388	0.988121
2.363156	0.987848
2.395924	0.987576
2.428692	0.987306
2.46146	0.987035
2.494228	0.986765
2.526996	0.986494
2.559764	0.986223
2.592532	0.985953
2.6253	0.985683
2.658068	0.985413
2.690836	0.985144
2.723604	0.984877
2.725259	0.984863
2.725259	0.984863
2.72526	0.984863
2.725261	0.984863
2.725263	0.984863
2.725267	0.984863
2.725275	0.984863
2.725291	0.984863
2.725323	0.984863
2.725387	0.984862
2.725515	0.984861
2.725771	0.984859
2.726283	0.984855
2.727307	0.984847
2.729355	0.98483
2.733451	0.984797
2.741643	0.984731
2.749835	0.984664
2.766219	0.984533
2.782603	0.984401
2.798987	0.984271
2.831755	0.984012
2.864523	0.983756
2.897291	0.983504
2.930059	0.983255
2.962827	0.983011
2.995595	0.982771
3.028363	0.982536
3.035719	0.982484
3.035719	0.982484
3.03572	0.982484
3.035721	0.982484
3.035723	0.982484
3.035727	0.982484
3.035735	0.982484
3.035751	0.982483
3.035783	0.982483
3.035847	0.982483
3.035975	0.982482
3.036231	0.98248
3.036743	0.982476
3.037767	0.982469
3.039815	0.982455
3.043911	0.982426
3.052103	0.982368
3.068487	0.982254
3.084871	0.982141
3.101255	0.98203
3.134023	0.981808
3.166791	0.98159
3.199559	0.981375
3.232327	0.981163
3.265095	0.980953
3.297863	0.980746
3.330631	0.980541
3.363399	0.980337
3.396167	0.980135
3.428935	0.979933
3.461703	0.979732
3.494471	0.979533
3.527239	0.979334
3.560007	0.979137
3.592775	0.97894
3.625543	0.978746
3.658311	0.978553
3.691079	0.978363
3.723847	0.978175
3.756615	0.97799
3.789383	0.977808
3.822151	0.97763
3.854919	0.977455
3.887687	0.977284
3.920455	0.977116
3.953223	0.976952
3.985991	0.976792
4.018759	0.976634
4.051527	0.97648
4.084295	0.976329
4.117063	0.97618
4.149831	0.976034
4.182599	0.97589
4.215367	0.975747
4.248135	0.975607
4.280903	0.975467
4.313671	0.97533
4.346439	0.975194
4.379207	0.975059
4.411975	0.974926
4.444743	0.974795
4.477511	0.974665
4.510279	0.974537
4.543047	0.974411
4.575815	0.974287
4.608583	0.974166
4.641351	0.974047
4.674119	0.97393
4.706887	0.973816
4.739655	0.973704
4.772423	0.973595
4.837959	0.973385
4.894484	0.973211
4.951009	0.973044
5.007535	0.972884
5.06406	0.972729
5.120585	0.972581
5.17711	0.972439
5.233635	0.972302
5.290161	0.972171
5.346686	0.972044
5.403211	0.971923
5.459736	0.971807
5.466062	0.971794
5.466062	0.971794
5.466062	0.971794
5.466095	0.971794
5.466095	0.971794
5.466096	0.971794
5.466097	0.971794
5.466099	0.971794
5.466103	0.971794
5.466111	0.971794
5.466127	0.971794
5.466159	0.971794
5.466223	0.971794
5.466351	0.971793
5.466607	0.971793
5.467119	0.971792
5.468143	0.97179
5.470191	0.971786
5.474287	0.971778
5.482479	0.971761
5.498863	0.97173
5.515247	0.971698
5.548015	0.971637
5.577506	0.971583
5.606997	0.97153
5.636489	0.971479
5.695471	0.97138
5.754453	0.971286
5.820847	0.971189
5.87384	0.971117
5.926834	0.97105
5.979827	0.970986
6.03282	0.970926
6.085813	0.970869
6.138806	0.970817
6.244793	0.970724
6.334486	0.970657
6.424179	0.9706
6.470515	0.970575
6.516851	0.970553
6.563187	0.970533
6.655858	0.970499
6.739263	0.970476
6.822667	0.970461
6.906072	0.970455
6.989476	0.970457
7.072881	0.970467
7.156285	0.970485
7.239689	0.97051
7.323094	0.970542
7.406498	0.97058
7.489903	0.970624
7.573307	0.970674
7.656712	0.97073
7.740116	0.97079
7.823521	0.970857
7.906925	0.970929
7.99033	0.971007
8.073734	0.97109
8.157139	0.971179
8.240543	0.971273
8.323947	0.971372
8.407352	0.971475
8.490756	0.971581
8.574161	0.971692
8.657565	0.971805
8.74097	0.971923
8.907779	0.972167
9.016398	0.972334
9.016398	0.972334
9.016399	0.972334
9.0164	0.972334
9.016402	0.972334
9.016406	0.972334
9.016414	0.972334
9.01643	0.972334
9.01645	0.972334
9.01645	0.972334
9.01645	0.972334
9.016462	0.972334
9.016526	0.972334
9.016654	0.972334
9.01691	0.972334
9.017422	0.972335
9.018446	0.972337
9.020494	0.97234
9.02459	0.972346
9.032782	0.972359
9.049166	0.972385
9.081934	0.972437
9.14747	0.972543
9.213006	0.972651
9.278542	0.97276
9.409614	0.972982
9.540686	0.973207
9.671758	0.973437
9.80283	0.97367
9.933902	0.973906
10.064974	0.974145
10.196046	0.974387
10.327118	0.974631
10.45819	0.974876
10.720334	0.975367
10.982478	0.975855
11.244622	0.976338
11.620347	0.977007
11.620347	0.977007
11.620348	0.977007
11.620349	0.977007
11.620351	0.977007
11.620355	0.977007
11.620363	0.977007
11.620379	0.977007
11.620411	0.977007
11.620475	0.977007
11.620603	0.977007
11.620859	0.977008
11.621371	0.977009
11.622395	0.977011
11.624443	0.977014
11.628539	0.977022
11.636731	0.977036
11.653115	0.977066
11.685883	0.977124
11.751419	0.977241
11.882491	0.977472
12.144635	0.977924
12.668923	0.978772
13.193211	0.979558
13.717499	0.980278
14.717499	0.981501
15.717499	0.98249
16.717499	0.983235
17.717499	0.983751
18.717499	0.984067
19.717499	0.984219
20	0.984236

